Sum of squares decomposition of positive polynomials with rational coefficients

We present an example of a strictly positive polynomial with rational coefficients that can be decomposed as a sum of squares of polynomials over $\R$ but not over $\Q$. This answers an open question by C. Scheiderer posed as the second question in Section 5.1 of the paper Sums of squares of polynomials with rational coefficients (2012). We verify that the example we construct defines a nonsingular projective hypersurface, giving also a positive answer to the third question posed in that section.

==> worksheetB-singular.txt <==
///////////////////////////////////////////////////////////////////////
// Example of a strictly positive polynomial that is a SOS over R 
// but not over Q.
// Author: Santiago Laplagne
///////////////////////////////////////////////////////////////////////

// We verify that the example provided in the paper is nonsingular.

LIB"sing.lib";
ring R = 0, (x0,x1,x2,x3,y0,y1,y2,y3), dp;

// Polynomial in the variables x0, x1, x2, x3 that is R-sos but not Q-sos.
poly f = 40*x0^4+8*x0^2*x1^2+32*x0^2*x1*x2+64*x0^2*x1*x3+16*x0^2*x2^2+16*x0^2*x2*x3+32*x0^2*x3^2+2*x1^4+8*x1^2*x2^2+8*x1^2*x2*x3+16*x1*x2*x3^2+8*x2^2*x3^2+8*x3^4;

// Strictly positive polynomial in border of the SOS-cone 
poly g1 = y0^2-y3^2; 
poly g2 = y1^2-y3^2; 
poly g3 = y2^2-y3^2; 
poly g4 = -y0^2-y0*y1-y0*y2+y0*y3-y1*y2+y1*y3+y2*y3; 
poly g = g1^2+g2^2+g3^2+g4^2;

// A new polynomial
poly r = x2^2 - y2^2;

// Strictly positive polynomial that is R-SOS but not Q-SOS
poly h = f + g + r^2;

// We compute the singular locus
option("redSB");
ideal I = slocus(h);  // I = <f, df/dx0, ..., df/dy3>
list l = facstd(I);   // The Factorizing groebner basis algorithm 
                      // computes ideals J_1, ..., J_s such that the 
                      // radical of I is equal to the intersection of 
                      // the radicals of J_1, ..., J_s.

l;
// [1]:
//    _[1]=y3
//    _[2]=y2
//    _[3]=y1
//    _[4]=y0
//    _[5]=x3
//    _[6]=x2
//    _[7]=x1
//    _[8]=x0

// No singular points in projective space.

